Benchmarking Large-Scale ACOPF Solutions and Optimality Bounds

We present the results of a comprehensive benchmarking effort aimed at evaluating and comparing state-of-the-art open-source tools for solving the Alternating-Current Optimal Power Flow (ACOPF) problem. Our numerical experiments include all instances found in the public library PGLIB with network sizes up to 30,000 nodes. The benchmarked tools span a number of programming languages (Python, Julia, Matlab/Octave, and C$++$), nonlinear optimization solvers (Ipopt, MIPS, and INLP) as well as different mathematical modeling tools (JuMP and Gravity). We also present state-of-the-art optimality bounds obtained using sparsity-exploiting semidefinite programming approaches and corresponding computational times.

==> CSVs/Gravity_PP_API.csv <==
solve_time num_problems_solved
0.03	0
0.08	0
0.1213	1
0.1276	2
0.1278	3
0.1348	4
0.1359	5
0.141	6
0.1433	7
0.1526	8
0.1626	9
0.1873	10
0.2031	11
0.2088	12
0.2328	13
0.2348	14
0.265	15
0.3175	16
0.3441	17
0.36	17
0.4268	18
0.5626	19
0.5749	20
0.9583	21
0.9835	22
1.14	22
1.15	22
1.20	22
1.241	23
1.332	24
1.34	24
1.39	24
1.52	24
1.64	24
1.71	24
1.74	24
1.89	24
1.98	24
2.017	25
2.095	26
2.10	26
2.104	27
2.149	28
2.20	28
2.32	28
2.413	29
2.454	30
2.57	30
2.737	31
3.004	32
3.01	33
3.034	34
3.067	35
3.25	35
3.363	36
3.46	36
3.50	36
3.584	37
3.76	37
3.818	38
3.84	38
5.42	38
5.60	38
5.665	39
5.709	40
7.133	41
7.29	41
7.487	42
7.83	42
8.27	42
8.492	43
8.889	44
9.01	44
9.127	45
9.47	45
9.513	46
9.709	47
10.44	47
11.27	48
11.28	48
11.35	48
11.66	49
11.80	49
12.94	49
13.11	49
14.92	50
15.28	51
17.91	51
18.83	51
19.05	52
19.76	53
19.84	54
22.19	54
22.22	54
24.81	54
25.57	55
27.79	56
28.97	56
29.36	56
34.15	56
36.50	56
37.13	56
43.70	56
46.83	56
47.41	56
51.81	56
52.22	56
55.19	56
59.71	57
61.61	57
69.94	57
76.15	57
81.39	58
113.7	59
128.18	59
133.26	59
186.31	59
419.14	59

==> CSVs/Gravity_PP_TYP.csv <==
solve_time num_problems_solved
0.02	0
0.06	0
0.1207	1
0.1236	2
0.1262	3
0.1279	4
0.1354	5
0.1401	6
0.1402	7
0.1563	8
0.1584	9
0.1645	10
0.1903	11
0.1965	12
0.2527	13
0.26	13
0.2697	14
0.2774	15
0.3	15
0.31	15
0.32	15
0.33	15
0.33	15
0.34	15
0.34	15
0.3444	16
0.41	16
0.41	16
0.4301	17
0.488	18
0.49	18
0.5	18
0.51	18
0.52	18
0.53	18
0.55	18
0.55	18
0.55	18
0.56	18
0.6	18
0.61	18
0.61	18
0.61	18
0.64	18
0.6428	19
0.7	19
0.71	19
0.74	19
0.76	19
0.87	19
0.98	19
1.01	19
1.03	19
1.1	19
1.12	19
1.14	19
1.15	19
1.21	19
1.24	19
1.34	19
1.37	19
1.42	19
1.44	19
1.46	19
1.48	19
1.49	19
1.535	20
1.59	20
1.6	20
1.62	20
1.68	20
1.68	20
1.729	21
1.77	21
1.78	21
1.835	22
1.9	22
2.044	23
2.05	23
2.054	24
2.093	25
2.1	26
2.185	27
2.36	27
2.47	28
2.77	28
2.878	29
2.89	30
2.94	30
2.955	31
3.03	31
3.083	32
3.15	32
3.218	33
3.574	34
3.77	34
3.899	35
3.91	35
4.05	35
4.22	35
4.34	35
4.43	35
4.48	35
4.54	35
4.66	35
5.01	35
5.03	36
5.07	36
5.11	36
5.13	36
5.32	36
5.63	36
5.776	37
5.85	37
6.144	38
6.208	39
6.22	39
6.27	39
6.517	40
6.55	40
6.64	40
6.69	40
6.7	40
7.09	40
7.439	41
7.52	41
7.57	41
7.64	41
7.7	41
7.717	42
7.73	42
7.85	42
7.87	42
8.07	42
8.19	42
8.21	42
8.455	43
8.84	44
8.85	44
9.24	44
9.49	44
9.66	44
9.71	44
9.74	44
9.781	45
10.39	45
10.44	45
10.64	45
11.04	46
11.04	46
11.74	46
12	46
12.05	46
12.25	47
12.44	47
12.6	47
12.66	47
12.97	47
13.83	47
14.12	47
14.71	47
14.94	47
15.08	47
15.51	47
15.72	47
16.2	47
17.1	47
17.25	47
17.31	48
17.65	49
18.43	50
18.49	51
18.65	51
19.19	51
19.86	51
19.99	51
20.64	51
21.33	51
21.46	51
21.88	52
22.58	52
23.11	52
23.46	53
23.49	53
23.59	54
26.51	54
27.92	55
28.25	55
29.58	55
31.87	56
32.98	56
36.65	56
41.15	56
43.3	56
44.43	56
44.58	56
44.73	56
48.44	56
48.5	56
49.14	56
52.22	57
56.02	57
56.5	57
56.57	57
58.36	57
62.13	57
63.87	57
63.9	57
64.53	57
67.61	57
72.62	58
85.59	58
87.54	58
98.44	58
103.41	58
111.7	59
116.64	59
117.48	59
136.82	59
140.73	59
155.28	59
192.99	59
248.05	59
306.82	59
328.31	59

==> CSVs/Gravity_PP_sad.csv <==
solve_time num_problems_solved
0.02	0
0.06	0
0.1202	1
0.1217	2
0.1242	3
0.1304	4
0.132	5
0.1401	6
0.1417	7
0.1496	8
0.1577	9
0.1706	10
0.1881	11
0.2095	12
0.2161	13
0.2231	14
0.2249	15
0.28	15
0.2877	16
0.4007	17
0.455	18
0.4659	19
0.5802	20
1.11	20
1.15	20
1.18	20
1.32	20
1.339	21
1.38	21
1.57	21
1.61	21
1.69	21
1.76	21
1.79	21
1.84	21
1.92	21
1.92	21
2.05	22
2.132	23
2.155	24
2.172	25
2.224	26
2.297	27
2.427	28
2.508	29
2.74	29
2.858	30
2.881	31
2.891	32
2.997	33
3.14	33
3.145	34
3.244	35
3.39	35
4.032	36
4.13	36
4.195	37
4.96	38
5.16	39
5.61	39
5.618	40
5.87	41
5.931	42
6.19	42
6.497	43
7.229	44
7.42	44
7.50	44
7.746	45
7.80	45
8.29	45
8.41	45
8.48	45
9.341	46
9.42	46
10.11	47
10.19	47
10.20	47
10.94	47
11.76	47
12.01	47
12.18	47
12.48	48
13.61	49
14.34	50
14.38	51
16.06	51
16.08	51
16.47	51
16.83	52
17.87	52
19.48	52
20.84	53
22.79	53
23.54	53
24.51	54
25.02	55
25.29	56
25.80	56
25.88	56
28.05	56
29.94	56
35.16	56
42.35	56
48.79	56
53.66	56
55.84	56
56.93	56
60.85	56
63.12	56
63.65	56
64.71	57
69.18	58
81.63	58
138.7	59
144.54	59
159.71	59
352.35	59

==> CSVs/GridOpt_Gravity.csv <==
Num	Factor
1	4.225352113
2	4.06567631
3	4.449838188
4	4.354032834
5	4.358161648
6	4.135893648
7	4.478566859
8	3.92296719
9	4.04040404
10	3.647416413
11	2.817945866
12	3.765903308
13	4.075979422
14	3.136265321
15	3.73095113
16	0.544672719
17	3.513356562
18	2.807377049
19	3.441060219
20	2.52022402
21	1.973941368
22	4.506601807
23	2.274484536
24	2.077803204
25	3.680952381
26	2.368421053
27	2.480430528
28	2.510121457
29	1.738224638
30	2.784741144
31	2.497565725
32	4.890927978
33	3.062283737
34	3.083499006
35	2.10566812
36	2.478105741
37	3.228713487
38	2.561759729
39	2.725237829
40	1.672267778
41	2.362744096
42	1.690045249
43	2.538143111
44	7.432867884
45	1.632758844
46	2.454427083
47	3.91179159
48	8.441632653
49	5.007672634
50	3.45592212
51	7.904101675
52	2.427021161
53	2.421561605
54	2.45325779
55	2.746783809
56	13.00635863
57	2.65753236
58	2.973573344
59	2.939212175

==> CSVs/Gridopt_PP_TYP.csv <==
solve_time num_problems_solved
0.02	0
0.06	0
0.1207	0
0.1236	0
0.1262	0
0.1279	0
0.1354	0
0.1401	0
0.1402	0
0.1563	0
0.1584	0
0.1645	0
0.1903	0
0.1965	0
0.2527	0
0.26	0
0.2697	0
0.2774	0
0.3	0
0.31	0
0.32	0
0.33	0
0.33	0
0.34	0
0.34	0
0.3444	0
0.41	0
0.41	0
0.4301	0
0.488	0
0.49	0
0.5	0
0.51	1
0.52	2
0.53	2
0.55	5
0.55	5
0.55	5
0.56	6
0.6	7
0.61	8
0.61	8
0.61	8
0.64	9
0.6428	9
0.7	10
0.71	11
0.74	12
0.76	13
0.87	14
0.98	14
1.01	14
1.03	15
1.1	15
1.12	15
1.14	16
1.15	16
1.21	17
1.24	17
1.34	17
1.37	18
1.42	18
1.44	18
1.46	18
1.48	19
1.49	19
1.535	19
1.59	19
1.6	19
1.62	20
1.68	20
1.68	20
1.729	20
1.77	20
1.78	20
1.835	20
1.9	20
2.044	20
2.05	20
2.054	20
2.093	20
2.1	20
2.185	20
2.36	20
2.47	20
2.77	20
2.878	20
2.89	20
2.94	20
2.955	20
3.03	21
3.083	21
3.15	21
3.218	21
3.574	21
3.77	21
3.899	21
3.91	21
4.05	21
4.22	21
4.34	22
4.43	22
4.48	22
4.54	23
4.66	23
5.01	23
5.03	23
5.07	24
5.11	25
5.13	26
5.32	26
5.63	26
5.776	26
5.85	27
6.144	27
6.208	27
6.22	27
6.27	27
6.517	27
6.55	27
6.64	27
6.69	27
6.7	27
7.09	27
7.439	27
7.52	27
7.57	28
7.64	29
7.7	29
7.717	29
7.73	30
7.85	30
7.87	30
8.07	30
8.19	30
8.21	31
8.455	31
8.84	31
8.85	32
9.24	32
9.49	32
9.66	32
9.71	32
9.74	33
9.781	33
10.39	34
10.44	34
10.64	34
11.04	34
11.04	34
11.74	34
12	34
12.05	34
12.25	34
12.44	35
12.6	36
12.66	36
12.97	37
13.83	37
14.12	38
14.71	38
14.94	39
15.08	40
15.51	41
15.72	41
16.2	41
17.1	41
17.25	41
17.31	41
17.65	41
18.43	41
18.49	41
18.65	41
19.19	42
19.86	42
19.99	42
20.64	42
21.33	42
21.46	43
21.88	43
22.58	43
23.11	44
23.46	44
23.49	44
23.59	44
26.51	44
27.92	44
28.25	45
29.58	45
31.87	45
32.98	45
36.65	45
41.15	45
43.3	46
44.43	46
44.58	46
44.73	47
48.44	48
48.5	48
49.14	48
52.22	48
56.02	48
56.5	48
56.57	48
58.36	48
62.13	48
63.87	48
63.9	49
64.53	49
67.61	50
72.62	50
85.59	51
87.54	52
98.44	52
103.41	53
111.7	53
116.64	53
117.48	54
136.82	55
140.73	55
155.28	56
192.99	57
248.05	57
306.82	58
328.31	59

==> CSVs/Matpower_Gravity.csv <==
Num	Factor
1	2.734051367
2	2.423768569
3	2.750809061
4	2.355460385
5	2.535657686
6	2.215657312
7	2.623160589
8	2.42510699
9	3.345959596
10	2.492401216
11	2.26177234
12	2.544529262
13	2.413929561
14	6.056236482
15	2.574881766
16	0.482560917
17	2.845528455
18	2.540983607
19	3.720065101
20	2.317983821
21	1.915309446
22	0
23	1.932989691
24	2.132723112
25	2.385714286
26	1.813765182
27	1.981409002
28	2.261422788
29	1.798913043
30	2.414168937
31	2.054527751
32	0
33	2.716262976
34	0
35	1.818414978
36	2.153746351
37	3.934120572
38	2.216582064
39	2.154448797
40	1.01088856
41	1.067375524
42	0.912895928
43	1.91602602
44	0
45	1.521316574
46	2.250976563
47	0
48	0
49	0
50	0
51	0
52	0
53	1.059455587
54	2.076487252
55	1.291182931
56	2.374735057
57	0.888598182
58	1.885101494
59	0

==> CSVs/Matpower_PP_TYP.csv <==
solve_time num_problems_solved
0.02	0
0.06	0
0.1207	0
0.1236	0
0.1262	0
0.1279	0
0.1354	0
0.1401	0
0.1402	0
0.1563	0
0.1584	0
0.1645	0
0.1903	0
0.1965	0
0.2527	0
0.26	0
0.2697	0
0.2774	0
0.3	1
0.31	2
0.32	3
0.33	5
0.33	5
0.34	7
0.34	7
0.3444	7
0.41	9
0.41	9
0.4301	9
0.488	9
0.49	10
0.5	11
0.51	11
0.52	11
0.53	12
0.55	12
0.55	12
0.55	12
0.56	12
0.6	12
0.61	14
0.61	14
0.61	14
0.64	14
0.6428	14
0.7	14
0.71	14
0.74	14
0.76	14
0.87	14
0.98	15
1.01	16
1.03	16
1.1	16
1.12	16
1.14	16
1.15	16
1.21	16
1.24	17
1.34	17
1.37	17
1.42	17
1.44	17
1.46	17
1.48	17
1.49	18
1.535	18
1.59	18
1.6	19
1.62	19
1.68	20
1.68	20
1.729	20
1.77	20
1.78	20
1.835	20
1.9	20
2.044	20
2.05	20
2.054	20
2.093	20
2.1	20
2.185	20
2.36	20
2.47	20
2.77	20
2.878	20
2.89	20
2.94	21
2.955	21
3.03	21
3.083	21
3.15	21
3.218	21
3.574	21
3.77	21
3.899	21
3.91	22
4.05	23
4.22	24
4.34	24
4.43	25
4.48	26
4.54	26
4.66	27
5.01	28
5.03	28
5.07	28
5.11	28
5.13	28
5.32	28
5.63	28
5.776	28
5.85	28
6.144	28
6.208	28
6.22	28
6.27	28
6.517	28
6.55	29
6.64	30
6.69	30
6.7	30
7.09	31
7.439	31
7.52	32
7.57	32
7.64	32
7.7	33
7.717	33
7.73	33
7.85	34
7.87	34
8.07	35
8.19	35
8.21	35
8.455	35
8.84	35
8.85	35
9.24	35
9.49	35
9.66	35
9.71	35
9.74	35
9.781	35
10.39	35
10.44	36
10.64	36
11.04	36
11.04	36
11.74	37
12	38
12.05	38
12.25	38
12.44	38
12.6	38
12.66	39
12.97	39
13.83	40
14.12	40
14.71	40
14.94	40
15.08	40
15.51	40
15.72	40
16.2	41
17.1	41
17.25	41
17.31	41
17.65	41
18.43	41
18.49	41
18.65	41
19.19	41
19.86	42
19.99	42
20.64	42
21.33	42
21.46	42
21.88	42
22.58	42
23.11	42
23.46	42
23.49	42
23.59	42
26.51	42
27.92	42
28.25	42
29.58	43
31.87	43
32.98	43
36.65	44
41.15	45
43.3	45
44.43	45
44.58	45
44.73	45
48.44	45
48.5	45
49.14	45
52.22	45
56.02	46
56.5	46
56.57	46
58.36	46
62.13	46
63.87	46
63.9	46
64.53	47
67.61	47
72.62	47
85.59	47
87.54	47
98.44	48
103.41	48
111.7	48
116.64	48
117.48	48
136.82	48
140.73	48
155.28	48
192.99	48
248.05	48
306.82	48
328.31	48

==> CSVs/PowerModels_Gravity.csv <==
Num	Factor
1	2.154101077
2	0.156372166
3	8.899676375
4	10.13561742
5	10.61806656
6	8.493353028
7	0.383877159
8	7.988587732
9	9.217171717
10	8.753799392
11	6.229143493
12	8.091603053
13	7.004352988
14	6.416726748
15	9.984235418
16	1.801242236
17	5.952380952
18	5.676229508
19	5.487096024
20	4.900435594
21	3.667752443
22	3.210562891
23	2.754510309
24	3.748283753
25	3.747619048
26	2.708502024
27	3.277886497
28	3.597455176
29	2.401268116
30	3.416893733
31	2.59006816
32	2.721606648
33	3.342560554
34	2.92445328
35	3.090536035
36	3.149529679
37	3.306401492
38	3.211505922
39	3.088975937
40	2.687189138
41	2.308557407
42	2.657239819
43	2.441159077
44	2.646923431
45	2.764027472
46	3.035481771
47	2.585466179
48	2.692244898
49	2.648337596
50	2.623039481
51	2.566724437
52	2.666304938
53	2.09025788
54	2.525779037
55	2.004079071
56	2.395082662
57	1.937895896
58	2.233626963
59	2.220680394

==> CSVs/PowerModels_PP_API.csv <==
solve_time num_problems_solved
0.03	1
0.08	2
0.1213	2
0.1276	2
0.1278	2
0.1348	2
0.1359	2
0.141	2
0.1433	2
0.1526	2
0.1626	2
0.1873	2
0.2031	2
0.2088	2
0.2328	2
0.2348	2
0.265	2
0.3175	2
0.3441	2
0.36	3
0.4268	3
0.5626	3
0.5749	3
0.9583	3
0.9835	3
1.14	4
1.15	5
1.20	6
1.241	6
1.332	6
1.34	7
1.39	8
1.52	9
1.64	10
1.71	11
1.74	12
1.89	13
1.98	14
2.017	14
2.095	14
2.10	15
2.104	15
2.149	15
2.20	16
2.32	17
2.413	17
2.454	17
2.57	18
2.737	18
3.004	18
3.01	18
3.034	18
3.067	18
3.25	19
3.363	19
3.46	20
3.50	21
3.584	21
3.76	22
3.818	22
3.84	23
5.42	24
5.60	25
5.665	25
5.709	25
7.133	25
7.29	26
7.487	26
7.83	27
8.27	28
8.492	28
8.889	28
9.01	29
9.127	29
9.47	30
9.513	30
9.709	30
10.44	31
11.27	31
11.28	32
11.35	33
11.66	33
11.80	34
12.94	35
13.11	36
14.92	36
15.28	36
17.91	37
18.83	38
19.05	38
19.76	38
19.84	38
22.19	39
22.22	40
24.81	41
25.57	41
27.79	41
28.97	42
29.36	43
34.15	44
36.50	45
37.13	46
43.70	47
46.83	48
47.41	49
51.81	50
52.22	51
55.19	52
59.71	52
61.61	53
69.94	54
76.15	55
81.39	55
113.7	55
128.18	56
133.26	57
186.31	58
419.14	59

==> CSVs/PowerModels_PP_TYP.csv <==
solve_time num_problems_solved
0.02	1
0.06	2
0.1207	2
0.1236	2
0.1262	2
0.1279	2
0.1354	2
0.1401	2
0.1402	2
0.1563	2
0.1584	2
0.1645	2
0.1903	2
0.1965	2
0.2527	2
0.26	3
0.2697	3
0.2774	3
0.3	3
0.31	3
0.32	3
0.33	3
0.33	3
0.34	3
0.34	3
0.3444	3
0.41	3
0.41	3
0.4301	3
0.488	3
0.49	3
0.5	3
0.51	3
0.52	3
0.53	3
0.55	3
0.55	3
0.55	3
0.56	3
0.6	3
0.61	3
0.61	3
0.61	3
0.64	3
0.6428	3
0.7	3
0.71	3
0.74	3
0.76	3
0.87	3
0.98	3
1.01	3
1.03	3
1.1	4
1.12	5
1.14	5
1.15	6
1.21	6
1.24	6
1.34	7
1.37	7
1.42	8
1.44	9
1.46	10
1.48	10
1.49	10
1.535	10
1.59	11
1.6	11
1.62	11
1.68	12
1.68	12
1.729	12
1.77	13
1.78	14
1.835	14
1.9	15
2.044	15
2.05	16
2.054	16
2.093	16
2.1	16
2.185	16
2.36	17
2.47	17
2.77	18
2.878	18
2.89	18
2.94	18
2.955	18
3.03	18
3.083	18
3.15	19
3.218	19
3.574	19
3.77	20
3.899	20
3.91	20
4.05	20
4.22	20
4.34	20
4.43	20
4.48	20
4.54	20
4.66	20
5.01	20
5.03	20
5.07	20
5.11	20
5.13	20
5.32	21
5.63	22
5.776	22
5.85	22
6.144	22
6.208	22
6.22	23
6.27	24
6.517	24
6.55	24
6.64	24
6.69	25
6.7	26
7.09	26
7.439	26
7.52	26
7.57	26
7.64	26
7.7	26
7.717	26
7.73	26
7.85	26
7.87	27
8.07	27
8.19	28
8.21	28
8.455	28
8.84	28
8.85	28
9.24	29
9.49	30
9.66	31
9.71	32
9.74	32
9.781	32
10.39	32
10.44	32
10.64	33
11.04	34
11.04	34
11.74	34
12	34
12.05	35
12.25	35
12.44	35
12.6	35
12.66	35
12.97	35
13.83	35
14.12	35
14.71	36
14.94	36
15.08	36
15.51	36
15.72	37
16.2	37
17.1	38
17.25	39
17.31	39
17.65	39
18.43	39
18.49	39
18.65	40
19.19	40
19.86	40
19.99	41
20.64	42
21.33	43
21.46	43
21.88	43
22.58	44
23.11	44
23.46	44
23.49	45
23.59	45
26.51	46
27.92	46
28.25	46
29.58	46
31.87	46
32.98	47
36.65	47
41.15	47
43.3	47
44.43	48
44.58	49
44.73	49
48.44	49
48.5	50
49.14	51
52.22	51
56.02	51
56.5	52
56.57	53
58.36	54
62.13	55
63.87	56
63.9	56
64.53	56
67.61	56
72.62	56
85.59	56
87.54	56
98.44	56
103.41	56
111.7	56
116.64	57
117.48	57
136.82	57
140.73	58
155.28	58
192.99	58
248.05	59
306.82	59
328.31	59

==> CSVs/PowerModels_PP_sad.csv <==
solve_time num_problems_solved
0.02	1
0.06	2
0.1202	2
0.1217	2
0.1242	2
0.1304	2
0.132	2
0.1401	2
0.1417	2
0.1496	2
0.1577	2
0.1706	2
0.1881	2
0.2095	2
0.2161	2
0.2231	2
0.2249	2
0.28	3
0.2877	3
0.4007	3
0.455	3
0.4659	3
0.5802	3
1.11	4
1.15	5
1.18	6
1.32	7
1.339	7
1.38	8
1.57	9
1.61	10
1.69	11
1.76	12
1.79	13
1.84	14
1.92	15
1.92	16
2.05	16
2.132	16
2.155	16
2.172	16
2.224	16
2.297	16
2.427	16
2.508	16
2.74	17
2.858	17
2.881	17
2.891	17
2.997	17
3.14	18
3.145	18
3.244	18
3.39	19
4.032	19
4.13	20
4.195	20
4.96	20
5.16	20
5.61	21
5.618	21
5.87	21
5.931	21
6.19	22
6.497	22
7.229	22
7.42	23
7.50	24
7.746	24
7.80	25
8.29	26
8.41	27
8.48	28
9.341	28
9.42	29
10.11	29
10.19	30
10.20	31
10.94	32
11.76	33
12.01	34
12.18	35
12.48	35
13.61	35
14.34	35
14.38	35
16.06	36
16.08	37
16.47	38
16.83	38
17.87	39
19.48	40
20.84	40
22.79	41
23.54	42
24.51	42
25.02	42
25.29	42
25.80	43
25.88	44
28.05	45
29.94	46
35.16	47
42.35	48
48.79	49
53.66	50
55.84	51
56.93	52
60.85	53
63.12	54
63.65	55
64.71	55
69.18	55
81.63	56
138.7	56
144.54	57
159.71	58
352.35	59

==> CSVs/Scaling.csv <==
Num	Factor
1	0.6
2	-14.7
3	-4.9
4	7.8
5	-2.9
6	4.2
7	11.6
8	0.1
9	-1.0
10	9.7
11	22.6
12	3.4
13	14.9
14	26.1
15	-4.9
16	515.6
17	18.8
18	22.0
19	-4.4
20	14.8
21	25.8
22	16.5
23	23.7
24	13.8
25	9.4
26	35.7
27	11.1
28	2.9
29	88.7
30	4.3
31	9.8
32	37.2
33	6.6
34	29.3
35	24.6
36	28.5
37	16.6
38	11.5
39	21.6
40	50.3
41	50.2
42	69.7
43	23.8
44	12.4
45	40.6
46	17.0
47	15.7
48	23.5
49	65.6
50	48.5
51	2.7
52	32.6
53	30.4
54	33.7
55	26.3
56	14.2
57	40.2
58	-6.0
59	11.4
